ByteFS: System Support for (CXL-based) Memory-Semantic Solid-State Drives

Unlike non-volatile memory that resides on the processor memory bus, memory-semantic solid-state drives (SSDs) support both byte and block access granularity via PCIe or CXL interconnects. They provide scalable memory capacity using NAND flash at a much lower cost. In addition, they have different performance characteristics for their dual byte/block interface respectively, while offering essential memory semantics for upper-level software. Such a byte-accessible storage device provides new implications on the software system design. In this paper, we develop a new file system, named ByteFS, by rethinking the design primitives of file systems and SSD firmware to exploit the advantages of both byte and block-granular data accesses. ByteFS supports byte-granular data persistence to retain the persistence nature of SSDs. It extends the core data structure of file systems by enabling dual byte/block-granular data accesses. To facilitate the support for byte-granular writes, \pname{} manages the internal DRAM of SSD firmware in a log-structured manner and enables data coalescing to reduce the unnecessary I/O traffic to flash chips. ByteFS also enables coordinated data caching between the host page cache and SSD cache for best utilizing the precious memory resource. We implement ByteFS on both a real programmable SSD and an emulated memory-semantic SSD for sensitivity study. Compared to state-of-the-art file systems for non-volatile memory and conventional SSDs, ByteFS outperforms them by up to 2.7$\times$, while preserving the essential properties of a file system. ByteFS also reduces the write traffic to SSDs by up to 5.1$\times$ by alleviating unnecessary writes caused by both metadata and data updates in file systems.

==> figures/external_traffic_macro/run.txt <==
                           ext4            f2fs            nova            pmfs          bytefs 

Varmail
data_read         1327472370.00   1127472370.00   4573385901.00   4440389076.00   1027472370.00 
data_write        4745682944.00   4071002112.00   4009854401.00   4205410344.00   3060867072.00 
metadata_read              0.00       446464.00     38554394.00   2421857232.00     79975808.00 
metadata_write    1932755456.00   1732755456.00    851787115.00    524513307.00    312228352.00 

Fileserver
data_read         3050291792.00   1250291792.00   7944090826.00   8050291792.00    827472370.00 
data_write        9387036672.00   8353364977.00  11353364977.00   8315155711.00   7353364977.00 
metadata_read              0.00            0.00     20442272.00    661263520.00    149895424.00 
metadata_write    5902874024.00   5681057792.00    471865145.00    862626593.00   1657731328.00 

Webserver
data_read        11552395264.00  11262210048.00  52375153775.00  29836626171.00  11237515377.00 
data_write         296243200.00    485679104.00   2614175452.00   1491695432.00    236243200.00 
metadata_read              0.00   1136197632.00       171912.00    764479664.00        17024.00 
metadata_write      59305984.00            0.00    410624130.00    399458400.00    204116672.00 

Webproxy
data_read         1495650304.00   1484140544.00   2049474560.00   2049884160.00   1484140544.00 
data_write        1163919360.00    454356992.00    413186344.00    219480897.00    355852288.00 
metadata_read       93957888.00    714731520.00      6340664.00   7717858544.00      7548992.00 
metadata_write     193957888.00    343142400.00     86495200.00    151924304.00    24175104.00 

OLTP
data_read                  0.00            0.00   3271395328.00   4365172736.00            0.00 
data_write        5581819904.00   2501689344.00   3403540480.00   4540981248.00   2031730688.00 
metadata_read              0.00            0.00            0.00    395740480.00       511936.00 
metadata_write        204800.00   2299346944.00     13509720.00    266044992.00       511936.00 



==> figures/external_traffic_micro/run.txt <==
                           ext4            f2fs            nova            pmfs          bytefs 

create
data_read                  0.00       561152.00            0.00            0.00            0.00 
data_write        2801120000.00   2842714112.00   2867277824.00   2867290112.00   2989204096.00 
metadata_read           8192.00      4743168.00     84350346.00  25326481600.00     28853952.00 
metadata_write    5247213568.00   3310714624.00    499680564.00    566523334.00    315156224.00 

delete
data_read                  0.00            0.00            0.00            0.00            0.00 
data_write                 0.00     72364032.00         8192.00         4096.00         8192.00 
metadata_read      335388672.00        45056.00    813070965.00    699276784.00     38721664.00 
metadata_write     885268480.00    328810496.00    281345856.00    176030904.00     39749440.00 

mkdir
data_read            1216516.00         4096.00            0.00            0.00            0.00 
data_write              8192.00     10395648.00            0.00            0.00            0.00 
metadata_read       32461696.00      9216000.00    373888916.00    740739760.00    226334272.00 
metadata_write    9011724288.00   4190597120.00    641067464.00   1075245134.00    290982336.00 

rmdir
data_read            8273920.00      8273920.00            0.00            0.00            0.00 
data_write          87567872.00     13029376.00            0.00            0.00            0.00 
metadata_read     4020973568.00   5162622976.00    992607985.00   1858598368.00    225761088.00 
metadata_write    4176355328.00    432238592.00    419034231.00   1267236592.00     98619392.00 




==> figures/internal_traffic_macro/run.txt <==
                       ext4            f2fs            nova            pmfs          bytefs 

Varmail
NAND Read     1327472370.00   1132434530.00   7130895872.00   6727092224.00   1036792320.00 
NAND Write    5453557760.00   5803757568.00   3684343808.00   3317617664.00   2624274432.00 

Fileserver
NAND Read     3050291792.00   1250291792.00   7461060096.00   7661060096.00   5341736960.00 
NAND Write    9406947328.00   5983715328.00   2664105056.00   3765268480.00   2664105056.00 

Webserver
NAND Read     10234534521.00   10185930224.00  59616387072.00  34168745984.00   10037515377.00 
NAND Write     541071872.00    1236342784.00   5069232128.00   1647106560.00    155868928.00 

Webproxy
NAND Read    1495654400.00  2198872064.00   2672214016.00   2513731584.00   1422393120.00 
NAND Write   1357877248.00   797499392.00    474214400.00    610287616.00    355852288.00 

OLTP
NAND Read         204800.00            0.00   1026850816.00   1223925760.00            0.00 
NAND Write    5640744960.00   4801036288.00    740245504.00    939798528.00            0.00 



==> figures/log_overhead/log-overhead.dat <==
96 104 147 296	478 707
82 96 137 276	438 675
6  13  15  29  58.8 117

==> figures/macrobench.dat <==
25.95 32.35 3.98 2.39 0.4 26.42 8.51
16.11 55.75 0.89 1.39 0.3 21.66 3.9
32.98 36.34 0.15 0.51 0 29.84 0.18
60.07 21.5 0.13 0.48 0.01 17.3 0.51
45.56 27.53 0.09 0.25 0 24.36 2.21
67.36 31.6 0.06 0 0.09 0.01 0.88
65.87 4.53 0.02 0 26.36 0.47 2.77
81.08 4.79 0.02 0.04 13.2 0.75 0.12
98.01 1.42 0 0 0.07 0.23 0.27
71.34 6.45 0 0.14 20.23 0.98 0.86

==> figures/macrobench_rd.dat <==
97.76 0.47  0 0  1.82 0 0
99.11 0.75 0.14 0 0 0 0
91.98 3.34 0.15 0.51 3.84 0 0.18
98.01 1.42 0 0 0.07 0.23 0.27
97.56 1.53 0.09 0.25 0 0 1.21
91.87 4.53 0.02 0 3.36 0 0.77
83.36 2.6 0.06 0 13.09 0.01 0.88
81.08 4.79 0.02 0.04 13.2 0.75 0.12
91.98 3.34 0.15 0.51 3.84 0 0.18
89.34 2.45 0 0.14 6.23 0.98 0.86

==> figures/microbench.dat <==
0.2 38.9 21.4 2.6 1.2 27.19 8.71
0.11 32.75 14.89 4.39 2.3 32.66 12.89
18.98 36.34 10.15 1.21 0.64 31.24 1.44
0.4 37.5 25.13 0.48 0.01 33.97 2.51
0.78 57.25 25.67 0.41 14.09 0.21 1.58
0.41 46.53 45.73 0.23 3.36 0.97 2.77
40.08 19.79 14.82 0.24 23.2 1.75 0.12
0.71 54.42 31.75 0.15 6.07 1.63 4.27

==> figures/microbench_rd.dat <==
1.25  66.5  25 0 0 0 7.5
0.11 85.75  5.19 0.19 2.3 4.66 0.89
1.68 52.47  22.16 0.21  23.35 0 0
0.21 88.75  4.19 0 2.3 3.66 0.89
0.01 97.25 0.67 0 0 0.21 1.2
0.14 96.53 0.43 0 0 0.97 1.77
0 90.53 6.43 0 1.30 0 1.77
0.14 96.53 0.43 0 0 0.97 1.77

==> figures/overall_performace_sensitivity_macro/run.txt <==
                       3/80          25/200           40/60 

Varmail
Throughput         32628.94        28239.77        29543.15 

Fileserver
Throughput         24559.50        19088.52        25480.61 

Webserver
Throughput        234808.26       219337.08       208298.35 

Webproxy
Throughput         54747.73        21474.66        44858.60 

OLTP
Throughput         100947.41        75558.35        92586.60 



==> figures/overall_performace_sensitivity_macro/run_f2fs.txt <==
28239.77        29543.15      30158.94     32628.94   
19088.52        25480.61      24559.50     26142.50   
219337.08       208298.35     234808.26    242651.11  
59474.66        52858.60      154747.73    170747.73       
75558.35        92586.60      100947.41    129642.41   
4239.77         8873.15       15628.94     16444.94   
6012.34         22221.18      19784.58     19653.58   
176390.08       200175.15     209808.26    209808.26  
54474.66        49898.30      136852.24    138852.24   
19223.35        32178.60      40163.21     41123.14   
14347.28        14873.45      22115.49     26668.49   
14234.52        19480.61      16452.20     21826.20   
113683.08       96953.35      148240.26    159628.26  
45864.87        43209.220     74482.86     75213.86   
47165.35        63762.20      56947.41     72294.41   

==> figures/overall_performance_all/run.txt <==
                       ext4            f2fs            nova            pmfs          bytefs 

create
Throughput           13328         33327           31995           3305          79972  

delete
Throughput           52492          51978         50195.7         34195.8           54094

mkdir
Throughput            27411           47814            13456            15739           58585

rmdir
Throughput            7998           17763            5375            473           27943

Varmail
Throughput         5954.26         7372.04        6165.72        2544.09       14519.24 

Fileserver
Throughput         11309.07        21167.20        12718.35        9770.54        25131.27 

Webserver
Throughput        484694.27       498551.39       44776.39        3863.71       489750.98 

Webproxy
Throughput        114138.72        97831.83        25760.50        11493.52       147051.20 

OLTP
Throughput         5804.29        4574.37        14834.18        19906.59        24121.22 

YCSB-A
Throughput         33629.27        47582.79        16303.64        13911.88        75930.14 

YCSB-B
Throughput         68756.69        71335.84        36505.68        16597.23        72056.49 

YCSB-C
Throughput         99611.52        97300.86        34988.28         5447.19        99500.00 

YCSB-D
Throughput        118469.38       134300.30        54019.01        20794.78       159667.89 

YCSB-E
Throughput          5709.96         5713.23         5626.30         4654.72        7042.51 

YCSB-F
Throughput         17749.06        26205.45        14872.10         6660.18        70746.37 


==> figures/overall_performance_break/run.txt <==
                        nova         dual         log        cow 

Varmail
Throughput          31065.72        57219.24      110219.24  120519.24 

Fileserver
Throughput          14718.35        23770.54      54126.34  55131.27 

Webserver
Throughput           164776.39        659245.13    679245.95   705750.98 

Webproxy
Throughput          65760.50         164542.70       214216.60   227051.20 

OLTP
Throughput          53906.59        59129.59        71834.18     96121.22 



==> figures/overall_performance_log_size_sensitivity_macro/run.txt <==
                        64M            128M            256M            512M 

Varmail
Throughput         26894.19        27587.14        28364.10        31096.09 

Fileserver
Throughput         22295.98        22523.07        26216.15        37443.77 

Webserver
Throughput        200702.46       209410.55       208873.04       330232.68 

Webproxy
Throughput         41899.81        43315.10        45414.06        50628.77 

OLTP
Throughput         98140.53        98225.92        99841.87       100002.70 



==> figures/overall_performance_macro/overall_performance.txt <==
                       ext4            f2fs            nova            pmfs          bytefs 

varmail
Throughput         15253.26        36684.04        31065.72        10544.09       120519.24 

fileserver
Throughput         13009.07        36167.20        14718.35        10770.54        55131.27 

webserver
Throughput        642694.27       718551.39       164776.39        93863.71       765750.98 

webproxy
Throughput        79181.72          27950        43205        2202.52       87051.20 

oltp
Throughput         31312.29        21974.37        71834.18        53906.59        98776.15 



==> figures/overall_performance_macro/run.txt <==
                       ext4            f2fs            nova            pmfs          bytefs 

Varmail
Throughput         15253.26        36684.04        31065.72        2544.09       120519.24 

Fileserver
Throughput         13009.07        36167.20        22718.35        10770.54        55131.27 

Webserver
Throughput        642694.27       718551.39       164776.39        93863.71       705750.98 

Webproxy
Throughput        174138.72       184931.83        65760.50        14493.52       227051.20 

OLTP
Throughput         31312.29        21974.37        71834.18        53906.59        96121.22 



==> figures/overall_performance_macro_fpga/overall_performance.txt <==
                       ext4            f2fs            nova            pmfs          bytefs 

varmail
Throughput         15253.26        36684.04        31065.72        10544.09       120519.24 

fileserver
Throughput         13009.07        36167.20        14718.35        10770.54        55131.27 

webserver
Throughput        642694.27       718551.39       164776.39        93863.71       765750.98 

webproxy
Throughput        79181.72          27950        43205        2202.52       87051.20 

oltp
Throughput         31312.29        21974.37        71834.18        53906.59        98776.15 



==> figures/overall_performance_macro_fpga/run.txt <==
                       ext4            f2fs            nova            pmfs          bytefs 

Varmail
Throughput         5954.26         7372.04        6165.72        2544.09       14519.24 

Fileserver
Throughput         11309.07        21167.20        12718.35        9770.54        25131.27 

Webserver
Throughput        484694.27       498551.39       44776.39        3863.71       489750.98 

Webproxy
Throughput        114138.72        97831.83        25760.50        11493.52       147051.20 

OLTP
Throughput         5804.29        4574.37        14834.18        19906.59        24121.22 



==> figures/overall_performance_micro/run.txt <==
                       ext4            f2fs            nova            pmfs          bytefs 

create
Throughput           13328         33327           31995           3305          79972  

delete
Throughput           52492          51978         50195.7         539.8           54094

mkdir
Throughput            27411           47814            13456            15739           58585

rmdir
Throughput            7998           17763            5375            473           27943

stat
Throughput           438988          445438          462273          460378          482309



==> figures/overall_performance_ycsb/run.txt <==
                       ext4            f2fs            nova            pmfs          bytefs 

YCSB-A
Throughput         33629.27        47582.79        16303.64        13911.88        75930.14 

YCSB-B
Throughput         68756.69        71335.84        36505.68        16597.23        72056.49 

YCSB-C
Throughput         99611.52        97300.86        34988.28         5447.19        99500.00 

YCSB-D
Throughput        118469.38       134300.30        54019.01        20794.78       159667.89 

YCSB-E
Throughput          2605.96         2374.23         7042.30         3714.72        22627.51 

YCSB-F
Throughput         17749.06        26205.45        14872.10         6660.18        70746.37 



==> figures/read_95_latency_ycsb/run.txt <==
                            ext4            f2fs            nova            pmfs          bytefs 

YCSB-A
Average Latency           743.75          589.21         2155.00         2609.00          300.00 

YCSB-B
Average Latency           698.35          874.79          808.00         2135.00          369.00 

YCSB-C
Average Latency           178.59          183.76          749.00         842.00          188.59 

YCSB-D
Average Latency           249.27          224.07         562.00         2919.00          260.00 

YCSB-E
Average Latency          7143.00         7779.00         4695.00         9711.00          988.00 

YCSB-F
Average Latency          1004.88          866.73         2281.00         5559.00          302.00 



==> figures/read_avg_latency_ycsb/run.txt <==
                            ext4            f2fs            nova            pmfs          bytefs 

YCSB-A
Average Latency           295.02          303.63          1128.64          1127.79          138.22 

YCSB-B
Average Latency           184.85          328.28          337.25          229.53          192.61 

YCSB-C
Average Latency           104.25          178.31          392.28         386.92          114.04 

YCSB-D
Average Latency           122.83           85.74          138.65          514.36           70.02 

YCSB-E
Average Latency          6414.54         7038.05         2303.33         4335.30          695.46 

YCSB-F
Average Latency           370.36          285.52          749.83         1024.83          138.91 



==> figures/update_95_latency_ycsb/run.txt <==
                            ext4            f2fs            nova            pmfs          bytefs 

YCSB-A
Average Latency           795.00          822.00         2381.00         2885.00          433.00 

YCSB-B
Average Latency           308.00          284.00          956.00         2367.00          217.00 

YCSB-C
Average Latency             0.00            0.00            0.00            0.00            0.00 

YCSB-D
Average Latency            164.00           157.00          250.00          271.00           115.00 

YCSB-E
Average Latency            159.00           155.00          203.00          239.00           120.00 

YCSB-F
Average Latency          1841.00         1585.00         2519.00         9471.00          1029.00 



==> figures/update_avg_latency_ycsb/run.txt <==
                            ext4            f2fs            nova            pmfs          bytefs 

YCSB-A
Average Latency           447.02          289.81         1040.48         1238.89          211.35 

YCSB-B
Average Latency           394.82          517.41          508.13         1047.38          247.20 

YCSB-C
Average Latency             0.00            0.00            0.00            0.00            0.00 

YCSB-D
Average Latency            44.78           39.19          147.64          170.27           55.62 

YCSB-E
Average Latency            53.13           43.87          111.52          141.90           55.51 

YCSB-F
Average Latency          1087.06          726.90         1049.33         2840.62          241.43 


